RANDAO Manipulation in the Presence of MEV

Ethereum's randomness beacon (RANDAO) is well-known to be manipulable, and prior work [AW24] computes the precise fraction of blocks a strategic proposer can propose. The fraction of blocks proposed, however, is only a proxy for participants' rewards. We propose a generalized reward model capturing many canonical forms of rewards: consensus reward rollover, multi-block MEV, CEX-DEX arbitrage, oracle manipulation, and others. We provide a methodology that computes an {\epsilon}-optimal strategy for any reward scheme in our model (and in particular, any combination of the above rewards). Finally, we apply our methodology to several canonical examples, and establish the sensitivity of RANDAO manipulation to the underlying rewards. We find that if rewards partially roll over, or scale super-linearly with consecutive blocks, the incentive to manipulate RANDAO is amplified. Lastly, we investigate tail-slot slashing, which can be modeled as a reward function, and show that honest equilibria can be recovered.

==> figures/data/epoch.dat <==
L uniform_020 uniform_035 perslot_020 perslot_035 smooth_020 smooth_035 threshold_020 threshold_035
16 3.99141 7.8681 4.20847 8.5639 5.21708 15.3361 5.34455 19.3348
32 3.38275 6.36381 3.49457 6.71351 4.43404 12.3403 4.76851 15.2425
64 2.70839 4.83727 2.76227 5.01365 3.5171 9.12842 3.9436 11.2301
96 2.32998 4.05949 2.36636 4.17463 3.01355 7.5063 3.4313 9.25876
128 2.08003 3.56039 2.10724 3.64721 2.68059 6.49291 3.07272 8.03925


==> figures/data/error.dat <==
alpha uniform perslot smooth threshold
0.025 0 0 3.46945e-16 0
0.05 7.42462e-13 7.41074e-13 4.18138e-12 2.01852e-12
0.075 4.28611e-09 1.54053e-08 -1.46898e-08 3.78312e-09
0.1 3.84314e-06 3.85875e-06 2.18996e-05 1.05373e-05
0.125 1.89047e-05 1.88845e-05 0.00010705 5.14761e-05
0.15 6.465e-05 6.47485e-05 0.000366807 0.000175981
0.175 0.000246669 0.000247174 0.00140128 0.000676845
0.2 0.000785574 0.000788331 0.00448022 0.00216231
0.225 0.002456 0.00246818 0.0140667 0.00679854
0.25 0.00727128 0.00733362 0.0415898 0.0200808
0.275 0.0176976 0.0178433 0.101381 0.0489559
0.3 0.042849 0.043475 0.248101 0.119105
0.325 0.109066 0.110792 0.634724 0.301918
0.35 0.270949 0.276012 1.59883 0.743633


==> figures/data/improvement.dat <==
alpha U_uniform L_uniform U_perslot L_perslot U_smooth L_smooth U_threshold L_threshold
0.025 0.417033 0.417033 0.426121 0.426121 0.43926 0.43926 0.417783 0.417783
0.05 0.968456 0.968456 0.988166 0.988166 1.04405 1.04405 0.972876 0.972876
0.075 1.43271 1.43271 1.46335 1.46335 1.59311 1.59311 1.45665 1.45665
0.1 1.86959 1.86955 1.9128 1.91276 2.14427 2.14407 1.94805 1.94794
0.125 2.27402 2.27387 2.33096 2.33081 2.6908 2.69002 2.47715 2.47674
0.15 2.65503 2.6546 2.72787 2.72744 3.24651 3.24435 3.08514 3.084
0.175 3.02093 3.01952 3.11185 3.11044 3.82214 3.81523 3.83019 3.82647
0.2 3.38275 3.37882 3.49457 3.49063 4.43404 4.41513 4.7738 4.76358
0.225 3.74574 3.73482 3.88178 3.87082 5.09842 5.04683 5.92586 5.89791
0.25 4.12255 4.09346 4.287 4.25766 5.85262 5.71847 7.28628 7.21375
0.275 4.51682 4.45247 4.71524 4.65036 6.72711 6.43677 8.85678 8.70042
0.3 4.96541 4.82259 5.20298 5.05807 7.85168 7.21584 10.6238 10.2856
0.325 5.53503 5.19947 5.82068 5.4798 9.52864 8.06358 12.6841 11.9186
0.35 6.36381 5.5897 6.71351 5.92494 12.3403 8.99852 15.2425 13.5527


==> figures/data/kappa.dat <==
alpha lin_uniform lin_perslot lin_smooth lin_threshold
0.05 0.691406 0.707031 0.861786 0.700928
0.06 0.992188 1.02344 1.37002 1.03015
0.07 1.39062 1.41406 1.77882 1.46558
0.08 1.70312 1.73438 2.34229 1.82666
0.09 2.0625 2.09375 2.82843 2.33643
0.1 2.40625 2.4375 3.35876 2.78247

